Properties of optically selected BL Lac candidates from the SDSS

\textbf{Context.} Deep optical surveys open the avenue for find large numbers of BL Lac objects that are hard to identify because they lack the unique properties classifying them as such. While radio or X-ray surveys typically reveal dozens of sources, recent compilations based on optical criteria alone have increased the number of BL Lac candidates considerably. However, these compilations are subject to biases and may contain a substantial number of contaminating sources. \textbf{Aims.} In this paper we extend our analysis of 182 optically selected BL Lac object candidates from the SDSS with respect to an earlier study. The main goal is to determine the number of bona fide BL Lac objects in this sample. \textbf{Methods.} We examine their variability characteristics, determine their broad-band radio-UV SEDs, and search for the presence of a host galaxy. In addition we present new optical spectra for 27 targets with improved S/N with respect to the SDSS spectra. \textbf{Results.} At least 59% of our targets have shown variability between SDSS DR2 and our observations by more than 0.1-0.27 mag de- pending on the telescope used. A host galaxy was detected in 36% of our targets. The host galaxy type and luminosities are consistent with earlier studies of BL Lac host galaxies. Simple fits to broad-band SEDS for 104 targets of our sample derived synchrotron peak frequencies between $13.5 \leq \mathrm{log}_{10}(\nu_{\mathrm{peak}}) \leq 16$ with a peak at $\mathrm{log}_{10} \sim 14.5$. Our new optical spectra do not reveal any new redshift for any of our objects. Thus the sample contains a large number of bona fide BL Lac objects and seems to contain a substantial fraction of intermediate-frequency peaked BL Lacs.

==> finalTable.csv <==
#Name,redshift,redFlag,aox,aro,pol,ePol,varLim,var,coreFrac,errCoreFrac,SEDpeak,SEDflag
000121.47-001140.3,0.4620,-,>0.98,0.63,4.34,0.75,0.06,-0.103,0.60,0.07,16.59,-
002142.26-090044.4,0.6481,-,>1.07,0.51,12.80,0.83,0.065,0.104,1,u,-,-
002200.95+000658.0,0.3057,-,0.94,0.28,<2.56,-,0.064,0.259,<0.16,0.07,15.21,radio
002839.77+003542.2,0.6866,u,>1.00,0.49,4.45,0.69,0.072,0.519,0.85,0.10,17.43,-
003514.72+151504.1,-,-,1.16,0.25,6.90,0.96,0.087,1.057,1,u,17.29,radio
004054.65-091526.8,5.0300,-,>1.01,<0.05,<3.99,-,0.126,0.105,1,u,-,-
005041.31-092905.1,-,-,1.28,0.55,19.01,0.35,0.05,-0.641,1,u,15.08,radio
010058.19-005547.8,>0.6679,u,>1.04,0.49,12.82,0.66,0.057,-0.262,1,u,13.53,-
010326.01+152624.8,0.2461,-,>1.22,0.60,1.62,0.68,0.068,0.669,0.25,0.04,16.81,radio
011012.66-004746.9,0.5477,-,>0.94,0.54,5.52,0.90,0.074,0.122,0.69,0.05,14.34,-
011452.77+132537.5,-,-,>1.34,0.41,9.10,0.61,0.057,0.801,1,u,14.8,radio
012155.87-102037.2,0.4695,-,>1.02,<0.23,<0.90,-,0.06,0.005,<0.20,0.08,-,-
012227.38+151023.1,-,-,>0.89,0.55,10.41,1.05,0.07,0.557,1,u,13.63,-
012716.31-082128.9,0.3620,u,>1.04,0.66,6.32,0.87,0.067,0.203,1,u,-,-
012750.83-001346.6,0.4376,-,>0.98,0.40,4.13,0.78,0.07,-0.032,0.39,0.09,14.33,radio
013408.95+003102.5,-,-,>0.93,<0.29,<2.03,-,0.067,0.035,1,u,-,-
014125.83-092843.7,>0.5000,u,1.45,0.60,4.88,0.56,0.067,0.88,1,u,13.93,-
020106.18+003400.2,0.2985,-,0.89,0.38,1.37,0.67,0.061,0.424,0.49,0.09,15.83,radio
020137.66+002535.1,-,-,>0.99,<0.26,<2.18,-,0.065,0.109,1,u,-,-
022048.46-084250.4,0.5252,u,1.09,0.49,6.09,0.45,0.054,-0.355,1,u,19.42,-
023813.68-092431.4,0.4188,-,1.09,0.34,2.51,0.70,0.067,0.205,<0.07,0.06,14.52,galaxy
024156.38+004351.6,0.9900,-,>0.90,0.11,2.60,0.72,0.06,0.026,1,u,-,-
024157.37+000944.1,0.7896,u,0.83,0.32,4.03,1.63,0.114,0.303,1,u,14.14,radio
024302.93+004627.3,0.4089,-,>0.96,0.53,<3.17,-,0.07,0.106,0.33,0.09,-,-
024752.13+004106.3,0.3929,-,>0.82,0.41,<2.40,-,0.066,-0.086,0.44,0.07,13.91,radio
025046.48-005449.0,-,-,>0.74,<0.28,<2.95,-,0.082,0.095,1,u,-,-
025612.47-001057.8,0.6302,-,>-0.11,<0.28,<2.42,-,0.076,-0.284,0.62,0.07,14.11,radio
030235.78-075027.0,-,-,>0.71,0.45,8.42,0.71,0.064,-0.497,1,u,-,-
030240.30+003849.9,-,-,>0.73,0.33,<1.93,-,0.066,0.041,1,u,14.04,-
030433.96-005404.7,0.5112,-,1.03,0.44,1.83,0.60,0.059,-0.211,0.80,0.14,14.99,radio
031712.23-075850.4,2.6993,-,>1.03,-,<3.20,-,0.076,0.075,1,u,-,-
032343.62-011146.1,-,-,1.35,0.32,5.22,0.98,0.067,0.789,1,u,15.4,radio
032356.64-010829.6,0.3923,-,0.89,0.41,<2.13,-,0.071,0.052,0.50,0.07,13.38,radio
040911.36-055529.4,-,-,>0.93,0.53,9.76,1.33,0.079,0.629,1,u,-,-
045128.96-002911.5,-,-,>0.75,0.80,<3.98,-,0.078,0.138,1,u,-,-
074054.60+322601.0,>0.9460,u,>1.09,0.38,5.44,0.83,0.051,0.002,1,u,-,-
075144.94+392817.6,0.4338,u,>0.80,0.44,3.99,1.78,0.099,-0.921,1,u,-,-
075602.72+414039.8,0.5788,-,>0.94,0.36,<6.09,-,0.106,-0.216,1,u,-,-
081840.06+315348.2,-,-,>1.01,0.57,14.48,1.17,0.077,-0.381,1,u,-,-
083413.90+511214.7,-,-,>1.05,0.26,<5.61,-,0.092,-0.156,1,u,-,-
083918.75+361856.1,0.3343,-,>0.95,0.40,<2.92,-,0.061,0.066,0.42,0.09,18.42,galaxy
084225.52+025252.7,0.4251,-,1.15,0.45,<1.57,-,0.033,0.155,0.45,0.04,17.53,radio
084908.81+020622.5,-,-,>1.06,0.55,10.94,0.71,0.033,0.206,1,u,13.79,radio
085638.50+014000.7,0.4479,-,>1.03,0.38,<3.78,-,0.034,0.088,0.66,0.07,13.33,-
085749.80+013530.3,0.2812,-,1.20,0.51,4.50,0.68,0.031,0.051,0.39,0.05,14.97,radio
085920.56+004712.1,-,-,0.84,0.52,4.20,0.91,0.057,0.518,1,u,14.98,radio
090133.43+031412.5,0.4591,-,>1.04,<0.21,<2.08,-,0.033,0.03,1,u,20.39,radio
090939.84+020005.3,-,-,>1.00,0.73,18.99,0.49,0.035,-1.101,1,u,13.33,radio
091848.57+021321.8,-,-,>1.13,0.32,4.29,1.16,0.058,0.896,1,u,14.49,radio
092542.87+595816.3,-,-,1.03,0.40,8.65,1.10,0.078,0.171,1,u,-,-
092638.88+541126.7,0.8500,u,>1.09,0.51,7.02,0.93,0.077,-0.55,1,u,-,-
092912.25+030029.9,-,-,>1.00,0.24,9.41,0.69,0.04,-0.345,1,u,12.9,radio
094245.30+541620.4,-,-,>0.99,0.45,7.51,2.17,0.104,0.024,1,u,15.39,-
094257.81-004705.2,1.3600,-,>1.02,0.23,<1.62,-,0.033,-0.229,1,u,13.84,radio
094432.33+573536.2,-,-,0.85,0.32,3.41,1.29,0.088,-0.32,0.73,0.10,-,-
094432.33+573536.2,-,-,0.85,0.32,8.06,0.61,0.088,-0.32,0.73,0.10,-,-
094441.48+555753.1,-,-,>1.05,0.53,<4.48,-,0.088,-0.198,1,u,-,-
094542.24+575747.7,0.2289,-,1.53,0.48,4.90,0.22,0.04,-0.532,0.72,0.11,14.87,-
094620.21+010452.1,0.5775,-,0.81,0.42,4.86,0.56,0.038,-0.516,0.74,0.13,14.03,radio
095127.82+010210.2,-,-,1.13,0.46,4.36,0.69,0.057,-0.029,0.55,0.12,15.58,-
095649.53+015601.8,-,-,0.80,0.43,7.10,1.60,0.043,0.403,1,u,16.01,-
100050.22+574609.1,0.6392,-,>1.16,0.58,5.14,1.22,0.088,0.311,1,u,13.63,-
100326.63+020455.7,-,-,>1.00,0.38,10.21,1.07,0.035,0.363,1,u,14.62,-
100612.23+644011.6,-,-,1.07,0.53,8.81,1.01,0.074,-0.49,1,u,-,-
100959.63+014533.8,>1.0900,u,>0.99,0.55,14.98,1.35,0.038,1.034,1,u,13.36,-
101115.64+010642.7,0.8615,u,>0.95,0.70,<1.64,-,0.058,0.203,1,u,14.31,radio
101858.55+591127.8,-,-,>1.40,0.50,19.08,0.46,0.046,0.102,1,u,19.47,-
101950.87+632001.6,-,-,>1.28,0.56,7.80,0.65,0.072,-0.885,1,u,13.68,-
102013.78+625010.1,0.2495,-,1.22,0.49,<3.77,-,0.076,0.236,0.35,0.05,-,-
102243.73-011302.5,-,-,0.93,0.39,<2.56,-,0.031,-0.122,1,u,20.08,radio
102523.04+040229.0,0.2078,-,1.11,0.52,1.49,0.61,0.032,0.171,0.44,0.04,15.36,radio
102724.97+631753.1,>0.5816,-,1.14,0.41,11.51,1.06,0.077,-0.181,1,u,-,-
103208.36+040157.0,-,-,>0.99,0.65,11.84,0.49,0.057,-0.024,1,u,-,-
103220.29+030949.2,0.3233,-,>1.18,0.45,4.92,0.71,0.032,0.371,0.81,0.09,13.8,radio
103239.07+662323.3,-,-,>1.13,0.60,3.26,1.09,0.074,-0.074,1,u,-,-
103940.70+053609.3,0.5103,-,>0.73,0.38,<4.01,-,0.032,-1.026,0.52,0.10,15.01,radio
104523.86+015722.1,-,-,>0.96,0.30,<1.61,-,0.033,-0.186,1,u,-,-
104833.57+620305.0,-,-,>1.07,<0.27,<1.72,-,0.055,-0.296,1,u,-,-
105151.84+010310.7,0.2654,-,>1.06,0.42,1.92,0.35,0.034,-0.74,0.84,0.07,14.21,radio
105151.84+010310.7,0.2654,-,>1.06,0.42,4.86,0.33,0.034,-0.74,0.84,0.07,14.21,radio
105606.62+025213.5,0.2360,-,0.72,0.32,1.16,0.39,0.056,0.089,0.36,0.06,15.77,-
105752.79-005908.3,0.4678,u,0.94,0.29,<3.90,-,0.033,0.254,0.72,0.13,15.37,radio
105829.62+013358.8,0.8862,u,1.16,0.76,15.10,0.27,0.031,-1.712,1,u,12.77,radio
110356.15+002236.4,0.2747,-,>1.12,0.52,4.38,0.36,0.056,0.192,0.40,0.03,14.89,galaxy
110704.78+501037.9,0.7061,-,>1.14,0.49,4.27,1.66,0.095,0.035,0.48,0.11,-,-
110735.92+022224.5,>1.0750,u,>1.09,0.40,9.39,0.42,0.032,-0.233,1,u,14.59,radio
111717.55+000633.6,0.4511,-,0.87,0.44,1.46,0.52,0.036,0.803,0.67,0.08,15.46,radio
111717.55+000633.6,0.4511,-,0.87,0.44,1.87,0.52,0.036,0.803,0.67,0.08,15.46,radio
113115.50+023450.2,>0.4538,u,>1.16,0.38,<2.79,-,0.033,0.811,1,u,14.22,-
113234.38+023740.3,-,-,>1.02,0.59,<1.83,-,0.034,0.078,1,u,17.99,radio
113245.61+003427.7,-,-,1.48,0.61,6.35,0.68,0.056,0.092,1,u,13.54,radio
113523.70+660941.0,-,-,>1.18,0.56,13.52,2.16,0.051,0.731,1,u,-,-
113523.70+660941.0,-,-,>1.18,0.56,12.43,0.83,0.051,0.731,1,u,-,-
114153.35+021924.4,3.5979,-,>1.19,0.11,<1.26,-,0.056,0.223,1,u,13.91,radio
114312.11+612210.8,-,-,1.46,0.48,5.97,0.97,0.072,-0.701,1,u,13.63,-
114926.13+624332.5,0.7620,u,>1.16,0.41,4.88,1.81,0.046,0.656,1,u,-,-
114926.13+624332.5,0.7620,u,>1.16,0.41,7.94,0.60,0.046,0.656,1,u,-,-
115404.54-001009.9,0.2535,-,0.95,0.37,2.19,0.69,0.031,-0.086,0.55,0.07,14.6,-
115548.41+613554.0,-,-,>1.15,0.30,<8.91,-,0.124,0.612,1,u,-,-
115548.41+613554.0,-,-,>1.15,0.30,3.73,1.18,0.124,0.612,1,u,-,-
120303.50+603119.1,0.0653,-,1.44,0.49,<1.57,-,0.073,0.627,0.46,0.03,14.62,galaxy
120658.03+052952.2,>0.7911,-,>1.08,0.75,7.47,1.07,0.038,0.682,1,u,14.41,radio
120938.33+021017.2,-,-,1.02,0.39,3.21,1.24,0.059,0.642,1,u,16.67,radio
121221.56+534128.0,3.1900,-,>1.22,<0.03,<0.69,-,0.042,0.154,1,u,-,-
121300.80+512935.6,0.7957,u,1.08,0.45,13.38,1.17,0.075,0.16,1,u,14.57,radio
121348.81+642520.2,>0.4157,-,>1.07,0.43,22.01,1.83,0.133,0.419,1,u,-,-
121500.80+500215.6,-,-,>1.38,0.44,8.00,1.57,0.04,0.254,1,u,-,-
121500.80+500215.6,-,-,>1.38,0.44,13.55,0.22,0.04,0.254,1,u,-,-
121649.97+054136.7,-,-,>1.03,0.59,16.66,0.88,0.035,0.135,1,u,13.96,radio
121758.72-002946.2,0.4188,-,>1.16,0.62,11.88,0.97,0.034,1.034,0.59,0.08,13.19,radio
121834.93-011954.3,0.5545,u,>0.95,0.56,11.24,0.36,0.055,-0.607,1,u,13.75,radio
121944.98+044622.4,0.4891,-,>1.31,0.33,5.22,0.63,0.031,0.441,0.84,0.08,14.39,-
121945.70-031424.0,0.2987,-,1.08,0.37,7.10,0.31,0.031,-0.936,1,u,14.3,-
122012.14-000306.8,-,-,1.07,0.42,6.65,0.82,0.034,0.369,1,u,16.74,radio
122300.31+515313.9,0.3650,-,>1.06,0.36,4.02,1.16,0.081,0.018,0.57,0.05,-,-
122809.13-022136.1,0.3227,-,0.96,0.27,<1.63,-,0.033,0.088,0.27,0.06,15.47,radio
123132.38+013814.0,3.2300,-,>1.17,0.23,1.48,0.67,0.059,0.173,1,u,20.99,radio
123132.38+013814.0,3.2300,-,>1.17,0.23,<2.93,-,0.059,0.173,1,u,20.99,radio
123341.33-014423.7,-,-,>1.17,0.45,10.64,0.64,0.032,0.406,1,u,14.35,radio
123743.09+630144.9,3.5347,-,>1.18,<0.04,<1.38,-,0.046,0.146,1,u,-,-
124225.39+642919.1,0.0424,-,>1.40,-,<1.49,-,0.074,0.342,<0.05,0.05,-,-
124425.30+044459.7,0.3999,-,>1.01,0.41,2.33,0.78,0.035,0.213,<0.16,0.07,13.57,galaxy
124533.79+022825.2,>1.0900,u,>1.04,0.45,5.95,0.50,0.033,-0.14,1,u,-,-
124602.52+011318.8,0.3864,-,>1.36,0.42,3.37,0.78,0.059,1.838,1,u,14.06,radio
124834.30+512807.8,0.3508,-,1.41,0.50,8.13,1.36,0.078,0.188,0.71,0.11,14.0,-
125032.59+021632.2,-,-,>0.97,0.75,9.70,0.98,0.035,0.929,1,u,13.65,radio
125359.32+624257.5,>0.8680,-,1.25,0.37,17.28,1.18,0.089,-0.215,1,u,-,-
125820.79+612045.6,0.2235,-,>1.19,0.39,<1.62,-,0.08,-0.346,<0.00,0.00,-,-
131106.48+003510.0,-,-,1.19,0.38,13.80,0.53,0.031,0.095,1,u,14.86,radio
131330.15+020105.9,0.3558,-,1.22,0.52,5.58,0.53,0.032,0.042,0.73,0.04,14.67,radio
132301.01+043951.4,0.2244,-,0.96,0.45,1.39,0.53,0.031,-0.093,0.58,0.05,14.09,radio
132541.91-022810.1,0.8073,u,0.82,0.43,5.21,1.04,0.067,0.318,1,u,14.08,radio
132759.76+645811.3,0.4468,-,>1.11,0.52,<2.99,-,0.092,-0.069,<0.04,0.06,-,-
133105.71-002221.2,0.2426,-,1.23,0.40,1.83,0.55,0.032,0.04,0.14,0.04,14.52,radio
133219.65+622715.9,3.1500,-,>1.10,0.19,<1.68,-,0.089,-0.045,1,u,-,-
134037.59-014847.6,0.5130,-,>0.98,0.43,4.10,0.70,0.038,-0.355,0.69,0.09,14.08,radio
135738.70+012813.6,0.5640,u,1.11,0.46,9.08,0.33,0.041,0.552,1,u,15.26,radio
135738.70+012813.6,0.5640,u,1.11,0.46,9.18,3.01,0.041,0.552,1,u,15.26,radio
140450.91+040202.2,-,-,1.26,0.32,7.75,0.77,0.032,0.744,1,u,-,-
141003.92+051557.7,0.5440,-,>0.49,0.40,1.31,0.59,0.035,-0.044,0.55,0.04,14.3,radio
141004.65+020306.9,>1.1150,u,>1.26,0.56,3.16,0.90,0.055,1.491,1,u,13.11,radio
141004.65+020306.9,>1.1150,u,>1.26,0.56,<6.76,-,0.055,1.491,1,u,13.11,radio
141030.84+610012.8,0.3833,-,0.89,0.36,<3.10,-,0.08,0.175,0.36,0.06,15.67,radio
141826.33-023334.1,-,-,>1.41,0.34,2.84,0.44,0.031,0.233,1,u,14.18,-
141927.50+044513.8,>1.6850,-,>1.24,0.34,8.46,0.70,0.032,0.425,1,u,17.38,-
142409.49+043452.1,0.6654,u,>1.32,0.51,7.23,0.45,0.031,-0.167,1,u,13.56,radio
142505.61+035336.2,2.2476,u,>1.13,<0.09,<0.57,-,0.032,-0.247,1,u,-,-
142526.20-011825.8,-,-,>1.05,0.41,<4.28,-,0.037,0.638,1,u,15.77,radio
143657.71+563924.8,-,-,0.99,0.41,6.06,0.95,0.063,-0.166,1,u,21.6,radio
145111.69+580003.0,0.4053,-,>1.13,0.39,<3.86,-,0.085,-0.084,0.33,0.08,-,-
145507.44+025040.3,-,-,>1.01,0.62,14.42,0.80,0.035,0.351,1,u,14.01,radio
150006.49+012956.0,0.7083,-,>0.92,0.34,<2.53,-,0.038,-0.013,0.83,0.11,14.16,radio
150106.26+552750.9,-,-,>1.01,0.50,<4.10,-,0.052,0.069,1,u,-,-
150106.26+552750.9,-,-,>1.01,0.50,5.37,0.72,0.052,0.069,1,u,-,-
150818.97+563611.2,2.0521,u,>0.95,<0.21,<3.73,-,0.083,0.229,1,u,-,-
151115.49+563715.4,-,-,>1.06,<0.25,<5.05,-,0.115,-0.223,1,u,-,-
153058.17+573625.2,1.0998,u,>1.08,0.50,8.07,1.11,0.085,-0.437,1,u,14.93,-
154515.78+003235.2,1.0114,u,>1.00,<0.23,<1.79,-,0.05,0.543,1,u,24.04,radio
154515.78+003235.2,1.0114,u,>1.00,<0.23,<5.56,-,0.05,0.543,1,u,24.04,radio
155848.38+022818.6,-,-,>0.96,0.48,6.56,0.57,0.034,-0.28,1,u,-,-
160339.49+500955.5,0.6209,u,>1.11,0.50,7.07,1.02,0.077,-0.205,1,u,-,-
160519.05+542059.9,0.2117,-,0.81,0.36,1.68,0.70,0.056,0.297,1,u,16.19,radio
161541.22+471111.8,0.1986,-,>1.35,0.52,3.55,1.16,0.081,0.225,0.53,0.05,-,-
162115.21-003140.4,0.4132,u,0.95,0.41,4.31,0.74,0.033,0.328,0.68,0.06,-,-
162259.24+440142.9,-,-,1.13,0.37,<4.93,-,0.104,-0.08,1,u,17.12,radio
165109.18+421253.5,0.2686,-,>1.07,0.49,3.38,1.10,0.094,-0.226,<0.15,0.11,-,-
165248.44+363212.6,0.6470,u,>1.13,0.54,8.01,0.89,0.076,-0.258,1,u,-,-
165806.77+611858.9,>1.4100,u,>1.09,<0.14,<5.52,-,0.121,-0.371,1,u,-,-
165806.77+611858.9,>1.4100,u,>1.09,<0.14,<5.59,-,0.121,-0.371,1,u,-,-
165808.33+615001.9,0.3742,-,>1.19,0.47,0.86,0.27,0.042,0.027,0.64,0.10,-,-
170108.90+395443.1,1.8900,u,>1.07,0.26,<1.20,-,0.105,0.143,1,u,23.79,-
170124.64+395437.1,0.5071,u,>1.46,0.50,6.75,0.21,0.04,0.132,1,u,-,-
171445.55+303628.0,0.8500,u,1.14,0.25,<0.54,-,0.044,0.025,1,u,15.63,radio
171501.36+292912.3,-,-,>0.97,0.54,<4.33,-,0.116,-0.069,1,u,-,-
172640.50+595550.2,0.3471,u,1.01,0.50,2.82,1.12,0.09,-0.857,1,u,-,-
173719.12+570216.5,-,-,>0.94,0.49,6.85,2.06,0.143,-0.197,1,u,-,-
205523.36-050619.3,0.3426,-,>1.06,0.45,3.28,0.96,0.071,0.318,0.38,0.05,-,-
205938.57-003756.0,0.3354,-,0.99,0.45,<3.46,-,0.071,0.257,0.37,0.06,-,-
211552.88+000115.5,-,-,>0.95,0.10,<2.22,-,0.073,0.102,1,u,-,-
211611.89-062830.4,0.2916,-,>1.08,0.41,3.56,0.85,0.071,-0.086,0.37,0.11,-,-
212019.13-075638.4,-,-,>0.96,<0.23,<3.16,-,0.082,0.079,1,u,-,-
213950.32+104749.6,0.2960,-,1.02,-,<2.37,-,0.073,0.646,0.11,0.04,-,-
215051.73+111916.5,0.4946,u,>1.03,0.38,4.88,0.89,0.063,0.172,0.70,0.11,-,-
215305.36-004230.7,0.3416,-,0.91,0.39,5.86,0.75,0.066,-0.069,0.50,0.14,-,-
215650.34-085535.4,>1.0179,u,>1.11,0.40,3.24,1.21,0.085,0.424,1,u,-,-
221108.34-000302.5,0.3619,-,0.94,0.43,6.03,0.70,0.064,-0.323,0.58,0.11,-,-
221109.88-002327.5,0.4476,-,>0.98,0.54,5.03,0.73,0.066,-0.121,0.43,0.07,-,-
221456.37+002000.1,-,-,>0.98,0.55,10.70,1.18,0.071,0.239,0.77,0.10,-,-
224448.11-000619.3,-,-,>0.68,0.35,4.24,0.60,0.056,-0.262,1,u,-,-
224730.19+000006.5,-,-,>1.01,0.63,4.24,0.52,0.054,-0.194,1,u,-,-
224819.44-003641.6,0.2123,-,>1.03,0.52,1.27,0.57,0.064,1.43,0.19,0.04,-,-
225624.27+130541.7,-,-,>1.10,0.49,15.56,0.80,0.058,-0.038,1,u,-,-
231000.81-000516.3,>1.6800,u,>1.04,<0.13,<3.21,-,0.066,0.036,1,u,-,-
233445.56+154711.1,-,-,>0.72,0.44,11.73,0.82,0.064,0.093,1,u,-,-
235604.03-002353.8,0.2830,-,1.28,0.33,<3.48,-,0.066,0.337,0.46,0.08,-,-

